Conservative Bandits

We study a novel multi-armed bandit problem that models the challenge faced by a company wishing to explore new strategies to maximize revenue whilst simultaneously maintaining their revenue above a fixed baseline, uniformly over time. While previous work addressed the problem under the weaker requirement of maintaining the revenue constraint only at a given fixed time in the future, the algorithms previously proposed are unsuitable due to their design under the more stringent constraints. We consider both the stochastic and the adversarial settings, where we propose, natural, yet novel strategies and analyze the price for maintaining the constraints. Amongst other things, we prove both high probability and expectation bounds on the regret, while we also consider both the problem of maintaining the constraints with high probability or expectation. For the adversarial setting the price of maintaining the constraint appears to be higher, at least for the algorithm considered. A lower bound is given showing that the algorithm for the stochastic setting is almost optimal. Empirical results obtained in synthetic environments complement our theoretical findings.

==> data/exp1.txt <==
%x 0 1 2 3 4 
2000 128.268 205.643 205.695 200 156.848 1.11261 0.12476 0.120912 6.17261e-13 2.54761 4227 4227 4227 4227 2027 177 210.6 210.6 200 215.2 
4000 184.215 405.665 406.473 400 214.831 1.6079 0.348836 0.295993 5.78791e-13 4.88889 4227 4227 4227 4227 2027 253.6 417.1 417.5 400 407.3 
6000 217.942 597.537 601.644 600 237.52 1.87645 0.796549 0.572137 1.37791e-12 5.79236 4227 4227 4227 4227 2027 295.2 622.9 622.1 600 436.4 
8000 241.48 770.904 786.254 800 238.606 2.01078 1.63638 1.00587 1.72763e-12 5.58569 4227 4227 4227 4227 2027 326.1 822.7 822.7 800 385.1 
10000 261.169 906.596 955.018 1000 249.666 2.09273 2.94631 1.71517 2.11932e-12 5.34468 4227 4227 4227 4227 2027 349.9 1008.4 1015.1 1000 377.3 
12000 277.668 1004.07 1101.43 1200 253.25 2.2814 4.16111 2.60155 6.99446e-13 4.81974 4227 4227 4227 4227 2027 370.5 1171.5 1195.2 1200 384.7 
14000 290.64 1061.01 1214.93 1400 257.243 2.40894 4.98878 3.72786 2.38511e-12 4.53962 4227 4227 4227 4227 2027 388.2 1274.4 1360.6 1400 376.3 
16000 304.735 1100.95 1291.63 1600 260.367 2.42371 5.29324 4.6364 3.63012e-12 4.69277 4227 4227 4227 4227 2027 408.5 1320.7 1482.1 1600 375.1 
18000 314.127 1128.09 1350.01 1800 268.441 2.40253 5.632 5.32832 1.21004e-12 4.12892 4227 4227 4227 4227 2027 420 1361.7 1576.7 1800 388.2 
20000 322.975 1148.69 1384.96 2000 277.35 2.65484 5.68755 5.73629 2.72784e-12 4.1148 4227 4227 4227 4227 2027 429 1384.6 1626.6 2000 387.9 
22000 327.828 1171.11 1408.32 2200 280.15 2.47849 5.83557 5.87491 7.03642e-12 3.92833 4227 4227 4227 4227 2027 432.2 1413.1 1656.4 2200 389.8 
24000 338.884 1189.13 1434.04 2400 287.063 2.85759 5.79917 6.00895 5.14792e-12 4.0379 4227 4227 4227 4227 2027 445.2 1430.4 1689.6 2400 399.6 
26000 343.622 1194.64 1448.19 2600 287.978 2.61107 5.88622 6.20969 4.47645e-13 3.84184 4227 4227 4227 4227 2027 449.8 1442.4 1707.1 2600 393.9 
28000 351.27 1216.48 1467.07 2800 300.228 2.61926 5.93925 6.1764 3.58116e-12 4.24742 4227 4227 4227 4227 2027 464.5 1464.5 1726 2800 412 
30000 356.115 1220.19 1472.92 3000 293.887 2.69317 6.02129 6.25744 3.21745e-13 3.74388 4227 4227 4227 4227 2027 474.5 1469.6 1736.3 3000 405.9 
32000 361.221 1230.69 1488.7 3200 298.409 2.71954 5.88811 6.2752 6.61676e-12 3.6853 4227 4227 4227 4227 2027 476.4 1478.4 1751.4 3200 403.7 
34000 368.394 1242.78 1510.31 3400 304.715 2.68785 5.94725 6.19059 1.1359e-11 4.24581 4227 4227 4227 4227 2027 481.6 1490.3 1771.6 3400 414.4 
36000 372.543 1251.9 1510.18 3600 307.187 2.73474 6.01022 6.3612 7.00845e-12 3.67144 4227 4227 4227 4227 2027 485.5 1500.2 1772 3600 418 
38000 376.757 1255.12 1527.17 3800 311.554 2.76867 6.1179 6.34413 3.63712e-12 3.67236 4227 4227 4227 4227 2027 495.5 1511.7 1792 3800 415.4 
40000 379.509 1270.62 1527.74 4000 317.187 2.77661 5.91971 6.28497 5.5536e-12 3.76371 4227 4227 4227 4227 2027 499.2 1519 1791.9 4000 426.2 
42000 387.029 1278.31 1535.17 4200 316.48 3.39975 6.03814 6.33039 3.46925e-12 3.77307 4227 4227 4227 4227 2027 503.6 1535.7 1797.9 4200 429.2 
44000 389.85 1284.82 1549.82 4400 321.147 2.85237 6.13188 6.40515 5.53961e-12 3.63478 4227 4227 4227 4227 2027 511.2 1546.3 1819.4 4400 432.2 
46000 393.704 1296.85 1553.84 4600 320.967 3.61462 6.17683 6.49844 1.67867e-12 3.77561 4227 4227 4227 4227 2027 517 1557.6 1823.1 4600 426.9 
48000 398.057 1298.9 1560.7 4800 325.793 2.87988 6.15325 6.43596 3.35734e-13 3.61346 4227 4227 4227 4227 2027 519.8 1556.2 1831.2 4800 431.6 
50000 399.608 1296.76 1567.53 5000 326.541 2.88084 6.11508 6.58702 1.09114e-12 4.20378 4227 4227 4227 4227 2027 525 1550.6 1840.7 5000 432.5 
52000 400.879 1304.11 1569.56 5200 332.705 2.85818 6.24042 6.38647 1.48283e-12 3.75578 4227 4227 4227 4227 2027 525.1 1561.2 1836.8 5200 446.3 
54000 405.712 1312.63 1578.57 5400 330.757 2.93178 6.19305 6.40491 2.46205e-12 3.76915 4227 4227 4227 4227 2027 531.4 1570.2 1846 5400 441.2 
56000 409.239 1317.16 1584.69 5600 333.118 2.85969 6.1675 6.51728 8.02964e-12 3.82696 4227 4227 4227 4227 2027 529.6 1580.7 1859.3 5600 445.4 
58000 413.511 1322.74 1592.45 5800 338.529 3.09933 6.19794 6.43824 4.28061e-12 3.81434 4227 4227 4227 4227 2027 541 1584.7 1862 5800 451.3 
60000 414.958 1326.39 1599.2 6000 337.479 2.91408 6.1723 6.42213 2.76981e-12 3.71921 4227 4227 4227 4227 2027 538.4 1584.9 1865.7 6000 445 
62000 417.385 1326.85 1597.13 6200 341.385 2.94409 6.21102 6.47738 9.68033e-12 3.82106 4227 4227 4227 4227 2027 545.2 1589.1 1864.1 6200 451.8 
64000 421.884 1339.5 1609.27 6400 347.825 3.03931 6.26419 6.46971 6.29501e-12 3.86979 4227 4227 4227 4227 2027 553.3 1601 1883.4 6400 462.6 
66000 422.825 1338.13 1614.42 6600 341.627 3.02351 6.28699 6.42799 2.71385e-12 3.74308 4227 4227 4227 4227 2027 551.1 1601.6 1877.9 6600 453 
68000 425.709 1342.43 1610.35 6800 346.426 2.98548 6.24987 6.44978 1.58355e-11 3.70132 4227 4227 4227 4227 2027 551.3 1605.7 1883.5 6800 453.9 
70000 424.591 1342.47 1617.2 7008.64 348.162 2.97335 6.21997 6.49703 0.182863 3.74566 4227 4227 4227 4227 2027 551.8 1599.7 1892.3 7016.2 461 
72000 431.74 1350.48 1625.03 7193.72 353.842 4.55175 6.4262 6.51554 0.663936 3.76106 4227 4227 4227 4227 2027 564.5 1619.7 1890.8 7222.3 464.9 
74000 431.061 1348.47 1625.16 7350.77 353.878 3.03258 6.33264 6.42782 1.0138 3.83891 4227 4227 4227 4227 2027 557.7 1615.8 1896 7393.8 465.6 
76000 436.281 1354.39 1628.67 7491.22 351.141 3.05162 6.44269 6.6786 1.27199 3.85406 4227 4227 4227 4227 2027 569.8 1621 1906.5 7546 465.8 
78000 436.578 1362.98 1637.04 7620.09 358.334 3.51444 6.29064 6.56675 1.42649 3.87762 4227 4227 4227 4227 2027 566.4 1625.1 1909.6 7682.4 472.2 
80000 440.016 1361.25 1635.68 7743.04 357.105 3.09948 6.23431 6.5022 1.61883 3.73194 4227 4227 4227 4227 2027 572.3 1624.3 1901.3 7812.5 469.5 
82000 439.813 1363.16 1642.2 7859.45 360.222 3.05735 6.44107 6.66343 1.68915 3.9059 4227 4227 4227 4227 2027 572.2 1627.5 1915.1 7932.1 476.3 
84000 441.848 1365.46 1648.08 7973.26 357.763 3.22599 6.33654 6.59241 1.80874 3.7756 4227 4227 4227 4227 2027 574.8 1621.8 1919.3 8050.1 465.8 
86000 443.342 1371.73 1648.24 8083.34 366.066 3.07469 6.2878 6.65296 1.90974 3.71947 4227 4227 4227 4227 2027 576.8 1636.8 1922 8164.7 476.5 
88000 448.191 1370.13 1652.51 8190.19 365.278 3.1578 6.32715 6.49739 2.00893 3.82374 4227 4227 4227 4227 2027 584.8 1635.5 1920.2 8278.8 478.4 
90000 448.022 1371.01 1657.52 8294 369.27 3.12628 6.43596 6.79756 1.99953 3.82498 4227 4227 4227 4227 2027 584.3 1636.9 1947.4 8378.4 482.4 
92000 450.974 1380.53 1655.35 8396 369.102 3.08274 6.40631 6.47936 2.08613 3.78856 4227 4227 4227 4227 2027 584.5 1650.9 1919.9 8483.5 482.1 
94000 449.386 1376.99 1662.42 8496.62 370.117 3.52775 6.47132 6.671 2.14999 3.89578 4227 4227 4227 4227 2027 577.3 1646.5 1945.1 8584.4 486.3 
96000 453.845 1387.97 1662.95 8594.52 370.503 3.15154 6.44522 6.61273 2.1433 3.74914 4227 4227 4227 4227 2027 587.2 1659.6 1938.9 8687 481.1 
98000 453.994 1392.23 1660.65 8694.81 375.515 3.16155 6.47889 6.67402 2.1873 3.92833 4227 4227 4227 4227 2027 588.4 1666.5 1936.4 8790 491.5 


==> data/exp2.txt <==
%x 0 1 2 3 4 
0 261.486 1000 1000 1000 1000 2.24704 5.90547e-13 5.90547e-13 5.90547e-13 7.66632e-12 3795 3795 3795 3795 41456 351.7 1000 1000 1000 1000 
0.01 261.226 1003.63 1003.64 1000 714.988 2.26525 0.055462 0.0543139 5.90547e-13 3.42209 3795 3795 3795 3795 41456 351.3 1005.8 1005.8 1000 1012.3 
0.02 261.652 1005.86 1006.01 1000 519.276 2.25295 0.121297 0.117139 5.90547e-13 3.40566 3795 3795 3795 3795 41456 352.1 1010.6 1010.6 1000 1017.7 
0.03 260.664 1007.04 1006.94 1000 404.423 2.25714 0.202377 0.19852 5.90547e-13 2.90324 3795 3795 3795 3795 41456 348.9 1014.4 1014.2 1000 1005.2 
0.04 262.49 1006.67 1006.87 1000 344.101 2.27236 0.348167 0.311366 5.90547e-13 2.42616 3795 3795 3795 3795 41456 349.3 1017.8 1017.7 1000 754.1 
0.05 262.279 1003.42 1005.05 1000 305.147 2.17903 0.584101 0.445609 5.90547e-13 2.00867 3795 3795 3795 3795 41456 351 1019.8 1020.2 1000 551.5 
0.06 260.928 997.264 1000.89 1000 282.226 2.23445 0.903947 0.633608 5.90547e-13 1.71318 3795 3795 3795 3795 41456 350.5 1021.9 1021.8 1000 471.2 
0.07 260.055 987.582 995.234 1000 270.35 2.21448 1.29816 0.854401 5.90547e-13 1.51076 3795 3795 3795 3795 41456 349.5 1024 1023.8 1000 432.8 
0.08 260.175 969.449 984.807 1000 260.433 2.27258 1.8954 1.1421 5.90547e-13 1.36056 3795 3795 3795 3795 41456 350.2 1023.2 1022.7 1000 407.3 
0.09 261.626 944.134 970.892 1000 254.501 2.27411 2.47738 1.46636 5.90547e-13 1.25621 3795 3795 3795 3795 41456 355.5 1019.7 1020.4 1000 394.1 
0.1 260.544 906.217 954.358 1000 249.202 2.29574 3.19206 1.79318 5.90547e-13 1.17542 3795 3795 3795 3795 41456 347.6 1011 1012.9 1000 379.7 
0.11 262.572 868.313 934.044 1000 246.238 2.29375 3.52798 2.15438 5.90547e-13 1.10447 3795 3795 3795 3795 41456 351.6 996.7 1007.3 1000 373.1 
0.12 260.961 820.033 908.122 1000 242.531 2.26016 3.8655 2.48881 5.90547e-13 1.04141 3795 3795 3795 3795 41456 352.5 971.1 996.5 1000 362.8 
0.13 259.679 779.653 878.93 1000 240.167 2.24976 3.81895 2.79944 5.90547e-13 1.00715 3795 3795 3795 3795 41456 354.4 932.1 981.6 1000 355.7 
0.14 262.566 738.08 846.06 1000 238.885 2.36377 3.81807 3.03957 5.90547e-13 0.974893 3795 3795 3795 3795 41456 349 892 962 1000 353.9 
0.15 259.574 704.688 811.532 1000 236.018 2.20103 3.68634 3.21512 5.90547e-13 0.937611 3795 3795 3795 3795 41456 347.7 851.2 936 1000 347 
0.16 263.993 669.385 779.219 1000 235.149 2.27801 3.5128 3.32417 5.90547e-13 0.911076 3795 3795 3795 3795 41456 354.2 810.3 909.6 1000 345.7 
0.17 261.725 636.69 749.548 1000 234.999 2.3547 3.43144 3.2586 5.90547e-13 0.902603 3795 3795 3795 3795 41456 350.4 775.2 879.7 1000 342.8 
0.18 262.169 613.561 715.991 1000 234.097 2.22961 3.29867 3.24359 5.90547e-13 0.881235 3795 3795 3795 3795 41456 348.8 743.5 842.9 1000 339.5 
0.19 262.745 589.585 689.771 1000 232.875 2.20674 3.14255 3.25624 5.90547e-13 0.865391 3795 3795 3795 3795 41456 351.7 712.3 817.9 1000 338.1 
0.2 259.785 567.889 661.792 1000 232.43 2.26632 3.07925 3.11306 5.90547e-13 0.858763 3795 3795 3795 3795 41456 348.6 688.8 786.3 1000 336.5 
0.21 259.863 546.96 641.345 1000 231.96 2.28532 2.9621 3.12451 5.90547e-13 0.847644 3795 3795 3795 3795 41456 352.4 663.5 767.3 1000 335.4 
0.22 260.229 532.047 616.136 1000 230.961 2.2493 2.90014 3.05926 5.90547e-13 0.838032 3795 3795 3795 3795 41456 352.3 647.2 735 1000 333.7 
0.23 263.349 519.951 598.061 1000 230.658 2.25496 2.88048 2.93455 5.90547e-13 0.820633 3795 3795 3795 3795 41456 354.5 635.2 712.3 1000 331.9 
0.24 261.192 502.861 576.681 1000 230.973 2.2204 2.72525 2.86379 5.90547e-13 0.823128 3795 3795 3795 3795 41456 351.8 609.8 689.8 1000 331.6 
0.25 264.045 488.751 562.646 1001.71 230.703 2.24577 2.66089 2.77482 0.0211578 0.810874 3795 3795 3795 3795 41456 355.3 593.9 668.2 1002.5 331.5 
0.26 263.255 478.748 544.954 1008.06 229.393 2.23478 2.65088 2.7294 0.239946 0.803823 3795 3795 3795 3795 41456 354.7 580.9 652 1017.8 329.2 
0.27 260.961 467.232 529.406 1005.07 229.157 2.27088 2.59042 2.67092 0.450715 0.80433 3795 3795 3795 3795 41456 348.3 568.4 634.3 1022.9 328.2 
0.28 258.762 457.006 518.254 996.608 228.648 2.18139 2.55376 2.5817 0.623629 0.794479 3795 3795 3795 3795 41456 346.6 559.7 620.4 1022.2 327.7 
0.29 262.042 449.134 503.254 986.144 228.537 2.25862 2.53668 2.55006 0.763375 0.780116 3795 3795 3795 3795 41456 351.2 550.7 603 1016.7 326.1 
0.3 261.947 438.874 492.994 973.338 228.009 2.25989 2.52975 2.55961 0.874193 0.774804 3795 3795 3795 3795 41456 355.9 539.4 595.7 1008.5 325.8 
0.31 261.487 432.261 486.067 960.433 227.817 2.25395 2.40754 2.49862 0.999453 0.771082 3795 3795 3795 3795 41456 352.8 530.4 585.6 1000.1 325.7 
0.32 262.233 425.244 473.868 945.461 228.24 2.27075 2.45037 2.41616 1.08046 0.77393 3795 3795 3795 3795 41456 354.7 523.3 569.3 989.4 325.7 
0.33 260.019 419.349 467.558 933.564 228.156 2.18859 2.39107 2.46418 1.14432 0.773489 3795 3795 3795 3795 41456 347.9 513.3 566.3 979.9 325.5 
0.34 258.829 410.692 461.872 918.511 227.812 2.2925 2.3304 2.40296 1.21606 0.767838 3795 3795 3795 3795 41456 350.9 502.2 559 965.7 324.7 
0.35 260.957 405.641 454.354 904.772 226.833 2.25373 2.32439 2.39289 1.23422 0.76239 3795 3795 3795 3795 41456 346.2 498.9 548.8 955.9 323.6 
0.36 261.062 400.202 450.683 891.609 227.461 2.18391 2.31175 2.38099 1.30481 0.756926 3795 3795 3795 3795 41456 348.5 493.9 547.1 943.2 322.9 
0.37 260.367 396.366 446.548 879.816 227.171 2.23902 2.31611 2.37227 1.36323 0.764576 3795 3795 3795 3795 41456 349.5 489.2 538.9 933.5 323.3 
0.38 261.16 391.999 441.983 866.565 227.753 2.22238 2.31023 2.39698 1.37521 0.752119 3795 3795 3795 3795 41456 350 485.4 535.9 920.8 323.9 
0.39 262.279 387.271 438.589 853.87 227.669 2.41089 2.27491 2.3713 1.42586 0.761616 3795 3795 3795 3795 41456 356.7 478.9 534.2 911 323.2 
0.4 261.754 384.912 436.873 842.29 227.461 2.28132 2.21904 2.36256 1.44768 0.753886 3795 3795 3795 3795 41456 350.5 473.1 531.1 901.4 321.3 
0.41 261.145 379.434 435.774 832.991 226.868 2.22953 2.23306 2.40787 1.51241 0.7475 3795 3795 3795 3795 41456 351.9 469.5 533.2 894.3 322 
0.42 261.632 379.073 432.061 821.169 226.636 2.24912 2.21948 2.39697 1.50187 0.742717 3795 3795 3795 3795 41456 352.3 466 529 881.2 320.5 
0.43 260.523 372.727 434.121 810.955 225.759 2.30593 2.25152 2.53106 1.49744 0.733568 3795 3795 3795 3795 41456 350.4 463.2 536.9 872.4 319.7 
0.44 259.731 370.685 432.182 799.719 225.92 2.2247 2.23759 2.42759 1.54497 0.732447 3795 3795 3795 3795 41456 346.6 460 528.8 862.5 319.5 
0.45 262.888 366.562 430.604 790.83 226.394 2.34252 2.16438 2.46101 1.55 0.738622 3795 3795 3795 3795 41456 352.5 452.4 530.8 854.9 321 
0.46 260.71 365.248 429.982 780.775 226.94 2.22461 2.13635 2.51451 1.57455 0.742851 3795 3795 3795 3795 41456 349.5 449 530.6 844.9 321.6 
0.47 263.173 359.533 429.58 771.35 226.28 2.23033 2.20046 2.48564 1.59964 0.744976 3795 3795 3795 3795 41456 352.3 446.8 525.9 836.3 320.4 
0.48 264.014 356.168 429.791 763.186 226.297 2.28349 2.14404 2.46792 1.6093 0.730485 3795 3795 3795 3795 41456 353.8 440.8 529 828.3 319.9 
0.49 261.704 356.98 430.393 754.922 226.332 2.30994 2.16908 2.47235 1.61728 0.729773 3795 3795 3795 3795 41456 352.8 444.7 528.6 822.1 319.3 
0.5 260.031 355.436 430.947 745.047 225.948 2.28416 2.1935 2.44757 1.62 0.735621 3795 3795 3795 3795 41456 348 442.9 529.8 808.4 319.5 
0.51 263.22 353.413 424.75 738.79 225.506 2.25342 2.14691 2.43099 1.65059 0.726276 3795 3795 3795 3795 41456 353.2 437.6 521.9 806 318.1 
0.52 260.233 349.492 428.223 732.092 226.563 2.29057 2.15311 2.44124 1.67326 0.730571 3795 3795 3795 3795 41456 350.4 435.8 522.1 798.8 319.9 
0.53 260.31 347.94 430.66 723.945 225.913 2.17463 2.14661 2.51107 1.65718 0.732706 3795 3795 3795 3795 41456 343.7 435.2 532.5 789.4 319.7 
0.54 261.312 347.635 428.696 717.697 225.97 2.28149 2.13403 2.46339 1.72027 0.731625 3795 3795 3795 3795 41456 352.9 434.1 529.8 788.5 319.4 
0.55 261.572 344.312 427.523 708.214 226.228 2.23935 2.09382 2.49302 1.65581 0.730107 3795 3795 3795 3795 41456 351.6 428.9 530.5 773.5 319.3 
0.56 263.638 343.103 428.376 705.033 225.202 2.33803 2.1148 2.47741 1.72087 0.719075 3795 3795 3795 3795 41456 356.9 427.2 526.7 774.6 319.1 
0.57 262.335 342.004 429.163 696.245 225.142 2.29484 2.10247 2.44479 1.73581 0.716029 3795 3795 3795 3795 41456 351.7 427 524.7 768.8 317.5 
0.58 261.891 341.32 428.395 689.875 225.474 2.27579 2.10165 2.43435 1.72911 0.717124 3795 3795 3795 3795 41456 352.4 425.1 524.7 761.3 317.8 
0.59 261.464 339.179 427.335 683.909 225.858 2.21666 2.12275 2.4261 1.74767 0.727077 3795 3795 3795 3795 41456 351.1 422.8 526.2 755.4 319.6 
0.6 263.817 336.704 429.718 679.524 225.241 2.27811 2.08399 2.47406 1.74986 0.716132 3795 3795 3795 3795 41456 354.6 419.8 528.4 749 317.3 
0.61 262.981 336.99 430.439 673.772 225.288 2.19067 2.07203 2.49179 1.73414 0.713496 3795 3795 3795 3795 41456 349.6 421 530.9 746 317.5 
0.62 258.713 334.378 427.729 666.507 225.551 2.27199 2.12261 2.46074 1.7375 0.722098 3795 3795 3795 3795 41456 348.4 421.9 529.2 735.8 317.3 
0.63 261.184 331.639 429.284 662.298 225.665 2.18717 2.09982 2.47639 1.75166 0.716159 3795 3795 3795 3795 41456 350.2 414.7 531.8 732.6 317.6 
0.64 260.877 334.159 428.532 657.093 225.283 2.28914 2.10583 2.47146 1.77767 0.720463 3795 3795 3795 3795 41456 347.1 420 529 730.2 315.5 
0.65 258.726 334.495 426.974 652.302 225.652 2.19622 2.08359 2.47082 1.76413 0.710602 3795 3795 3795 3795 41456 345.1 416.9 524.5 721.1 317.6 
0.66 260.848 329.692 429.467 646.882 225.633 2.27377 2.09955 2.50058 1.7851 0.718941 3795 3795 3795 3795 41456 349.4 413.4 531.8 717.7 317.1 
0.67 261.812 329.922 428.879 643.288 224.492 2.39771 2.15466 2.49932 1.80561 0.707994 3795 3795 3795 3795 41456 352.3 416.8 530.7 716.8 316.6 
0.68 263.546 330.146 426.914 637.441 224.773 2.29061 2.144 2.39757 1.80946 0.715551 3795 3795 3795 3795 41456 351.7 417.2 521.4 710.6 315.6 
0.69 262.303 326.279 428.37 633.319 224.891 2.35791 2.07498 2.44455 1.78794 0.716389 3795 3795 3795 3795 41456 350.9 410.7 528.1 705.9 316.4 
0.7 260.97 327.242 428.215 628.637 224.932 2.20974 2.0814 2.45185 1.78215 0.708657 3795 3795 3795 3795 41456 350.6 410.5 526.7 699.3 314.8 
0.71 261.733 326.324 428.346 625.496 225.086 2.26814 2.12542 2.43141 1.80043 0.719457 3795 3795 3795 3795 41456 354.3 412.4 524.3 697.5 317 
0.72 262.046 327.53 427.617 620.678 224.505 2.19739 2.1175 2.43662 1.83277 0.701224 3795 3795 3795 3795 41456 351.1 413.6 527.5 696.6 315.3 
0.73 263.359 324.721 427.3 615.582 225.486 2.36932 2.10217 2.48814 1.79151 0.718362 3795 3795 3795 3795 41456 357 410.4 528.8 689.5 318.2 
0.74 261.27 323.003 428.939 612.318 225.283 2.29844 2.06096 2.48994 1.83996 0.709917 3795 3795 3795 3795 41456 353.2 405.4 530.4 686.5 316.2 
0.75 261.463 322.661 429.152 608.952 224.788 2.27662 2.09674 2.50616 1.8291 0.707558 3795 3795 3795 3795 41456 348.7 405.5 531.5 683.6 315.2 
0.76 261.8 325.298 428.991 605.699 225.436 2.29343 2.08086 2.44976 1.8313 0.7166 3795 3795 3795 3795 41456 352.9 410.1 530.5 678.4 317.1 
0.77 260.215 322.718 428.969 602.05 224.771 2.20083 2.11503 2.48794 1.85219 0.708276 3795 3795 3795 3795 41456 350.2 407.2 529.3 677.2 315.8 
0.78 261.368 323.507 427.36 597.853 224.696 2.26434 2.05326 2.47057 1.84927 0.706144 3795 3795 3795 3795 41456 348.7 408.1 527.7 672.4 315.8 
0.79 260.388 320.626 429.713 594.922 225.214 2.22509 2.05762 2.47054 1.8414 0.712987 3795 3795 3795 3795 41456 347.8 402.9 525.8 669 316.8 
0.8 261.458 320.132 428.985 590.105 225.033 2.18604 2.12503 2.46985 1.84205 0.709466 3795 3795 3795 3795 41456 348.4 406.9 527.3 664 316.3 
0.81 262.215 320.785 430.201 586.572 224.466 2.22728 2.04522 2.52418 1.84251 0.704724 3795 3795 3795 3795 41456 349.8 405.1 531.1 660.8 314.8 
0.82 258.748 316.185 428.449 582.851 224.928 2.18405 2.01487 2.41247 1.86445 0.709561 3795 3795 3795 3795 41456 344.8 396.3 523.7 656.9 316.1 
0.83 262.547 318.202 426.634 580.27 225.236 2.24334 2.0557 2.49606 1.85943 0.709421 3795 3795 3795 3795 41456 350.4 401.4 528 654.2 316.5 
0.84 260.462 319.059 427.459 577.942 225.317 2.17899 2.08982 2.47865 1.84861 0.705484 3795 3795 3795 3795 41456 349.5 403.1 529.3 652 316 
0.85 259.958 319.007 428.981 574.133 224.549 2.20501 2.09743 2.48033 1.86475 0.709394 3795 3795 3795 3795 41456 349 402.6 529.3 649.5 314.8 
0.86 261.966 318.555 431.604 571.071 224.601 2.22091 2.04785 2.51535 1.90831 0.705401 3795 3795 3795 3795 41456 350.1 401.4 534.4 648.9 314.5 
0.87 261.626 316.551 430.731 569.708 225.047 2.30336 2.06172 2.44488 1.88483 0.703705 3795 3795 3795 3795 41456 353.8 399.8 528 646 315.6 
0.88 261.53 317.129 428.736 564.255 224.956 2.18866 2.10381 2.50627 1.86179 0.715095 3795 3795 3795 3795 41456 350.5 401.5 529.4 640.2 315.8 
0.89 264.14 315.852 429.561 562.97 224.52 2.35744 2.10772 2.44791 1.88396 0.703832 3795 3795 3795 3795 41456 354.1 403.2 526.9 639.4 315.8 
0.9 260.619 316.355 429.746 560.863 224.941 2.21347 2.06242 2.51936 1.8621 0.701256 3795 3795 3795 3795 41456 350 400.6 533.9 636.3 315.9 
0.91 262.237 315.904 428.231 558.15 224.735 2.28257 2.11444 2.47513 1.93427 0.704298 3795 3795 3795 3795 41456 353 400.2 526.4 635.6 315.9 
0.92 262.698 312.891 428.968 554.809 224.02 2.21841 2.04506 2.48887 1.91548 0.701051 3795 3795 3795 3795 41456 352.6 395.3 528.4 633.1 314 
0.93 262.948 316.16 428.515 552.915 224.088 2.23894 2.05442 2.49365 1.89821 0.705027 3795 3795 3795 3795 41456 350.9 400.4 528.2 630.7 314.4 
0.94 261.341 312.975 429.088 551.655 224.394 2.23186 2.01566 2.44498 1.88181 0.69942 3795 3795 3795 3795 41456 351.1 392.7 527.8 626.3 313.6 
0.95 262.387 314.536 427.794 548.006 224.441 2.19079 2.06951 2.48258 1.90243 0.702896 3795 3795 3795 3795 41456 351.8 398.9 528.5 622.9 313.9 
0.96 261.19 315.884 430.191 545.483 224.334 2.28297 2.06358 2.46182 1.86624 0.697683 3795 3795 3795 3795 41456 352.8 398.5 529.6 618.2 315.2 
0.97 262.036 313.617 431.442 543.059 224.307 2.23329 2.0604 2.5206 1.88721 0.699549 3795 3795 3795 3795 41456 352 397.4 532.3 619.3 314.8 
0.98 264.039 314.959 427.8 539.929 223.827 2.39547 2.05277 2.46698 1.87847 0.694829 3795 3795 3795 3795 41456 357.3 398.9 525.1 617.7 314 
0.99 262.466 312.756 429.572 538.417 223.796 2.24922 2.03997 2.48036 1.91881 0.695092 3795 3795 3795 3795 41456 354.5 393.4 530.2 615.3 314.8 
1 260.446 314.079 427.111 312.605 224.442 2.2565 2.04091 2.45885 2.04225 0.698854 3795 3795 3795 3795 41456 352 398.8 527.3 395.9 314.5 

